Streaming End-to-end Speech Recognition For Mobile Devices

End-to-end (E2E) models, which directly predict output character sequences given input speech, are good candidates for on-device speech recognition. E2E models, however, present numerous challenges: In order to be truly useful, such models must decode speech utterances in a streaming fashion, in real time; they must be robust to the long tail of use cases; they must be able to leverage user-specific context (e.g., contact lists); and above all, they must be extremely accurate. In this work, we describe our efforts at building an E2E speech recognizer using a recurrent neural network transducer. In experimental evaluations, we find that the proposed approach can outperform a conventional CTC-based model in terms of both latency and accuracy in a number of evaluation categories.

==> figs/twiddler.txt <==
0	1	c	c	-0.25
1	0	ε	ε	0.25
1	2	a	a	-0.25
2	0	ε	ε	0.5
2	3	t	t	-0.25
3	0	ε	ε	0.75
3	4	<space>	<space>	-0.25
4

